Regularization techniques for fine-tuning in neural machine translation

We investigate techniques for supervised domain adaptation for neural machine translation where an existing model trained on a large out-of-domain dataset is adapted to a small in-domain dataset. In this scenario, overfitting is a major challenge. We investigate a number of techniques to reduce overfitting and improve transfer learning, including regularization techniques such as dropout and L2-regularization towards an out-of-domain prior. In addition, we introduce tuneout, a novel regularization technique inspired by dropout. We apply these techniques, alone and in combination, to neural machine translation, obtaining improvements on IWSLT datasets for English->German and English->Russian. We also investigate the amounts of in-domain training data needed for domain adaptation in NMT, and find a logarithmic relationship between the amount of training data and gain in BLEU score.

==> EMNLP_2017_datapoints.noreg.epoch-1.txt <==
Sentence-pairs	Max-BLEU
0	25.27
10	25.18
25	25.18
50	25.2
100	25.2
250	25.27
500	25.69
1000	26.4
2000	27.12
4000	27.39
8000	27.55
16000	27.98
32000	28.29
64000	28.59
128000	29.47
205678	29.63


==> EMNLP_2017_datapoints.noreg.epoch-5.txt <==
Sentence-pairs	Max-BLEU
0	25.27
10	25.3
25	25.27
50	25.31
100	25.45
250	25.89
500	26.03
1000	26.04
2000	26.11
4000	26.17
8000	26.26
16000	26.68
32000	26.92
64000	26.66
128000	27.27
205678	27.78


==> EMNLP_2017_datapoints.noreg.txt <==
Sentence-pairs	Max-BLEU
0	25.27
10	25.3
25	25.27
50	25.31
100	25.45
250	25.89
500	26.39
1000	26.6
2000	27.12
4000	27.39
8000	27.55
16000	27.98
32000	28.29
64000	28.59
128000	29.47
205678	29.63


==> EMNLP_2017_datapoints.reg.epoch-5.txt <==
Sentence-pairs	Max-BLEU
0	25.27
10	25.0
25	25.01
50	25.06
100	25.4
250	25.51
500	26.23
1000	26.49
2000	27.01
4000	27.35
8000	27.64
16000	27.94
32000	28.55
64000	29.06
128000	29.35
205678	29.58


==> EMNLP_2017_datapoints.reg.txt <==
Sentence-pairs	Max-BLEU
0	25.27
10	25.31
25	25.51
50	25.65
100	25.55
250	25.99
500	26.35
1000	26.52
2000	27.01
4000	27.35
8000	27.86
16000	28.27
32000	28.67
64000	29.06
128000	29.47
205678	29.94


==> ende-bleus-baseline.txt <==
Minibatch	BLEU
0       26.93
2500	28.82
5000	29.33
7500	29.66
10000	29.82
12500	29.99
15000	30.12
17500	30.42
20000	30.32
22500	30.57
25000	30.34
27500	30.6
30000	30.26
32500	30.45
35000	30.53
37500	30.46
40000	30.3
42500	30.34
45000	30.04
47500	29.98
50000	30.35
52500	30.23
55000	30.01
57500	30.01
60000	30.21
62500	29.66
65000	29.83
67500	29.82
70000	29.93
72500	29.9
75000	29.69


==> ende-bleus-dropout.txt <==
Minibatch	BLEU
0       26.93
2500	29.06
5000	29.14
7500	29.51
10000	29.63
12500	29.67
15000	29.85
17500	29.67
20000	29.88
22500	29.92
25000	30.13
27500	30.33
30000	30.27
32500	30.17
35000	30.27
37500	30.44
40000	30.45
42500	30.44
45000	30.43
47500	30.28
50000	30.52
52500	30.56
55000	30.61
57500	30.37
60000	30.59
62500	30.5
65000	30.46
67500	30.55
70000	30.71
72500	30.65
75000	30.59
77500	30.54
80000	30.6
82500	30.5
85000	30.54
87500	30.4
90000	30.59
92500	30.56
95000	30.39
97500	30.37
100000	30.64
102500	30.46
105000	30.62
107500	30.46
110000	30.49


==> ende-bleus-map.txt <==
Minibatch	BLEU
0	26.93
2500	29.07
5000	29.37
7500	29.55
10000	29.87
12500	30.16
15000	30.02
17500	29.97
20000	30.31
22500	30.39
25000	30.32
27500	30.6
30000	30.5
32500	30.46
35000	30.59
37500	30.51
40000	30.45
42500	30.64
45000	30.52
47500	30.75
50000	30.74
52500	30.67
55000	30.67
57500	30.72
60000	30.63
62500	30.57
65000	30.72
67500	30.65
70000	30.61
72500	30.72
75000	30.69
77500	30.89
80000	30.58
82500	30.41
85000	30.38
87500	30.43
90000	30.58
92500	30.83
95000	30.66
97500	30.8
100000	30.5


==> ende-bleus-tuneout-veryhigh.txt <==
Minibatch	BLEU
0	26.93
2500	28.76
5000	29.05
7500	29.26
10000	29.24
12500	29.49
15000	29.78
17500	29.73
20000	29.85
22500	29.86
25000	30.07
27500	30.01
30000	30.12
32500	30.31
35000	30.22
37500	30.32
40000	30.33
42500	30.24
45000	30.21
47500	30.25
50000	30.36
52500	30.3
55000	30.17
57500	30.1
60000	30.35
62500	30.41
65000	30.42
67500	30.54
70000	30.49
72500	30.36
75000	30.33

